Defending Against Adversarial Denial-of-Service Data Poisoning Attacks

Data poisoning is one of the most relevant security threats against machine learning and data-driven technologies. Since many applications rely on untrusted training data, an attacker can easily craft malicious samples and inject them into the training dataset to degrade the performance of machine learning models. As recent work has shown, such Denial-of-Service (DoS) data poisoning attacks are highly effective. To mitigate this threat, we propose a new approach of detecting DoS poisoned instances. In comparison to related work, we deviate from clustering and anomaly detection based approaches, which often suffer from the curse of dimensionality and arbitrary anomaly threshold selection. Rather, our defence is based on extracting information from the training data in such a generalized manner that we can identify poisoned samples based on the information present in the unpoisoned portion of the data. We evaluate our defence against two DoS poisoning attacks and seven datasets, and find that it reliably identifies poisoned instances. In comparison to related work, our defence improves false positive / false negative rates by at least 50%, often more.

==> old_main/possible_conferences.txt <==
https://www.gcpr-vmv-vcbm-2020.uni-tuebingen.de/?page_id=113

Crawling artificial%20intelligence conferences

Crawling http://www.wikicfp.com/cfp/call?conference=artificial%20intelligence
Augmenting results with ERA and QUALIS ratings
+-----+------------------------+-----------------------------+--------+-----------------------------+-------------+------------------------------+-------+
|     | Conf Name              | Deadline                    | rank   | Date                        |   Conf Long | Location                     |   URL |
|-----+------------------------+-----------------------------+--------+-----------------------------+-------------+------------------------------+-------|
|   1 | SMC 2020               | Jun 8, 2020 (Apr 3, 2020)   | B, B2, | Aug 24, 2020 - Aug 27, 2020 |         nan | Kingsport, TN, United States |   nan |
|  20 | FCST 2020              | Jun 13, 2020                | C,     | Jun 27, 2020 - Jun 28, 2020 |         nan | Copenhagen, Denmark          |   nan |
|  46 | DS 2020                | Jun 14, 2020 (Jun 10, 2020) | B1,    | Oct 19, 2020 - Oct 21, 2020 |         nan | Thessaloniki, Greece         |   nan |
|  59 | SYNASC 2020            | Jun 15, 2020                | C,     | Sep 1, 2020 - Sep 4, 2020   |         nan | online                       |   nan |
|  88 | ACII 2020              | Jun 20, 2020                | C, B1, | N/A                         |         nan | N/A                          |   nan |
|  90 | SCAI 2020              | Jun 20, 2020                | B,     | Dec 19, 2020 - Dec 20, 2020 |         nan | Sydney, Australia            |   nan |
|  93 | ICDL-EpiRob 2020       | Jun 21, 2020                | B2,    | Oct 28, 2020 - Oct 30, 2020 |         nan | Valparaiso, Chile            |   nan |
| 109 | NMR  2020              | Jun 26, 2020 (Jun 19, 2020) | B2,    | Sep 12, 2020 - Sep 14, 2020 |         nan | Rhodes, Greece               |   nan |
| 129 | WI 2020                | Jul 1, 2020                 | A2,    | Dec 13, 2020 - Dec 10, 2020 |         nan | Melbourne, Australia         |   nan |
| 140 | IEEE CIBCB - CIE  2020 | Jul 3, 2020                 | C,     | Oct 27, 2020 - Oct 29, 2020 |         nan | Chile (Fully Virtual)        |   nan |
| 163 | AIA 2021               | Jul 15, 2020                | B4,    | Jan 5, 2021 - Jan 8, 2021   |         nan | Kauai, Hawaii                |   nan |
| 180 | MSA 2020               | Jul 31, 2020                | B5,    | N/A                         |         nan | N/A                          |   nan |
| 186 | ICOIN 2021             | Aug 14, 2020                | B1,    | Jan 13, 2021 - Jan 16, 2021 |         nan | Bangkok, Thailand            |   nan |
| 189 | ICDM MLCS 2020         | Aug 24, 2020                | A, A1, | Nov 17, 2020 - Nov 20, 2020 |         nan | Sorrento Italy               |   nan |
+-----+------------------------+-----------------------------+--------+-----------------------------+-------------+------------------------------+-------+

mueller@burobernd ~/m/wikicfp_crawler> python main.py 'machine learning' 1
Crawling machine%20learning conferences
Crawling http://www.wikicfp.com/cfp/call?conference=machine%20learning
Augmenting results with ERA and QUALIS ratings
+-----+-----------------------------------+-----------------------------+--------+-----------------------------+-------------+---------------------------+-------+
|     | Conf Name                         | Deadline                    | rank   | Date                        |   Conf Long | Location                  |   URL |
|-----+-----------------------------------+-----------------------------+--------+-----------------------------+-------------+---------------------------+-------|
|   6 | ICTAI 2020                        | Jun 10, 2020                | B, A2, | Nov 9, 2020 - Nov 11, 2020  |         nan | Baltimore                 |   nan |
|  12 | ICDM 2020                         | Jun 11, 2020                | A, A1, | Nov 17, 2020 - Nov 20, 2020 |         nan | Sorrento, Italy           |   nan |
|  14 | ICML WS: Optimization for ML 2020 | Jun 12, 2020                | A, A1, | Jul 17, 2020 - Jul 18, 2020 |         nan | (virtual) Vienna, Austria |   nan |
|  37 | MMSP 2020                         | Jun 14, 2020                | B, B2, | Sep 21, 2020 - Sep 23, 2020 |         nan | Tampere, Finland          |   nan |
|  38 | DS 2020                           | Jun 14, 2020 (Jun 10, 2020) | B1,    | Oct 19, 2020 - Oct 21, 2020 |         nan | Thessaloniki, Greece      |   nan |
|  48 | IDEAL 2020                        | Jun 19, 2020                | C, B2, | Nov 4, 2020 - Nov 6, 2020   |         nan | GuimarÃ£es, Portugal      |   nan |
|  53 | SCAI 2020                         | Jun 20, 2020                | B,     | Dec 19, 2020 - Dec 20, 2020 |         nan | Sydney, Australia         |   nan |
|  58 | CSE  2020                         | Jun 21, 2020                | B4,    | Dec 12, 2020 - Dec 13, 2020 |         nan | Dubai, UAE                |   nan |
|  64 | ITEM 2020                         | Jun 24, 2020 (Jun 9, 2020)  | B4,    | Sep 14, 2020 - Sep 18, 2020 |         nan | Ghent, Belgium            |   nan |
|  93 | DAGM GCPR 2020                    | Jul 10, 2020                | B,     | Sep 28, 2020 - Oct 1, 2020  |         nan | University of TÃ¼bingen   |   nan |
| 115 | AusDM 2020                        | Aug 7, 2020                 | B,     | Dec 1, 2020 - Dec 4, 2020   |         nan | Canberra, Australia       |   nan |
| 129 | VISAPP 2021                       | Sep 14, 2020                | C, B3, | Feb 8, 2021 - Feb 10, 2021  |         nan | Online Streaming          |   nan |
| 147 | AI & FL  2020                     | Jun 7, 2020                 | B, B1, | Dec 12, 2020 - Dec 13, 2020 |         nan | Dubai, UAE                |   nan |
| 152 | CD 2020                           | Jun 5, 2020                 | B,     | Aug 24, 2020 - Aug 24, 2020 |         nan | Online                    |   nan |
| 155 | AI for People 2020                | Jun 1, 2020                 | B, B1, | Sep 14, 2020 - Sep 16, 2020 |         nan | Antwerp, Belgium          |   nan |
| 156 | KDD Fashion  2020                 | Jun 1, 2020                 | A1,    | Aug 24, 2020 - Aug 24, 2020 |         nan | San Diego, CA, USA        |   nan |
| 172 | DSAA 2020                         | May 24, 2020                | C,     | Oct 6, 2020 - Oct 9, 2020   |         nan | Sydney, Australia         |   nan |
| 174 | ICN 2020                          | May 22, 2020 (May 15, 2020) | B1,    | Sep 28, 2020 - Sep 30, 2020 |         nan | Montreal, Canada          |   nan |
| 177 | TextGraphs 2020                   | May 20, 2020                | B4,    | Sep 14, 2020 - Sep 14, 2020 |         nan | Barcelona, Spain          |   nan |
| 180 | DSD  2020                         | May 20, 2020                | B1,    | Jun 25, 2020 - Jun 26, 2020 |         nan | Stockholm, Sweden         |   nan |
| 182 | FedCSIS - AI 2020                 | May 15, 2020                | B5,    | Sep 6, 2020 - Sep 9, 2020   |         nan | Sofia, Bulgaria           |   nan |
| 186 | CIKM 2020                         | May 15, 2020 (May 8, 2020)  | A, A1, | Oct 19, 2020 - Oct 23, 2020 |         nan | Online                    |   nan |
| 187 | MCS 2020                          | May 11, 2020                | B1,    | Jul 12, 2020 - Jul 12, 2020 |         nan | Yokohama, Japan           |   nan |
| 196 | ICONS 2020                        | May 1, 2020                 | B3,    | Jul 28, 2020 - Jul 30, 2020 |         nan | Chicago, IL               |   nan |
| 198 | ICANN 2020                        | Apr 30, 2020                | B, B1, | Sep 15, 2020 - Sep 18, 2020 |         nan | Bratislava, Slovakia      |   nan |
+-----+-----------------------------------+-----------------------------+--------+-----------------------------+-------------+---------------------------+-------+


mueller@burobernd ~/m/wikicfp_crawler> python main.py 'security' 1
Crawling security conferences
Crawling http://www.wikicfp.com/cfp/call?conference=security
Augmenting results with ERA and QUALIS ratings
+-----+-----------------+-----------------------------+-----------+-----------------------------+-------------+------------------------------------------+-------+
|     | Conf Name       | Deadline                    | rank      | Date                        |   Conf Long | Location                                 |   URL |
|-----+-----------------+-----------------------------+-----------+-----------------------------+-------------+------------------------------------------+-------|
|   2 | ICCD 2020       | Jun 12, 2020                | A2,       | Oct 18, 2020 - Oct 21, 2020 |         nan | Hartford, Connecticut, USA               |   nan |
|   4 | VLSI 2020       | Jun 12, 2020                | A,        | Nov 28, 2020 - Nov 29, 2020 |         nan | London, United Kingdom                   |   nan |
|  27 | AICCSA 2020     | Jun 15, 2020                | C, B1,    | Nov 2, 2020 - Nov 5, 2020   |         nan | Antalya, Turkey                          |   nan |
|  30 | ICIMP 2020      | Jun 15, 2020                | C,        | Sep 27, 2020 - Oct 1, 2020  |         nan | Lisbon, Portugal                         |   nan |
|  46 | CANS 2020       | Jun 21, 2020                | B,        | Dec 14, 2020 - Dec 16, 2020 |         nan | Vienna, Austria                          |   nan |
|  65 | SECURWARE 2020  | Jul 5, 2020                 | B3,       | Nov 15, 2020 - Nov 19, 2020 |         nan | Valencia, Spain                          |   nan |
|  72 | PRDC 2020       | Jul 18, 2020                | B, B1,    | Dec 1, 2020 - Dec 4, 2020   |         nan | Perth, Australia                         |   nan |
|  74 | KEOD 2020       | Jul 24, 2020                | C,        | Nov 2, 2020 - Nov 4, 2020   |         nan | Online Streaming                         |   nan |
|  75 | TrustCom 2020   | Jul 29, 2020                | A,        | Dec 29, 2020 - Jan 1, 2021  |         nan | Guangzhou, China                         |   nan |
|  78 | SSS 2020        | Aug 3, 2020 (Jul 27, 2020)  | C,        | Nov 18, 2020 - Nov 21, 2020 |         nan | Austin (USA)                             |   nan |
|  81 | SSR 2020        | Aug 24, 2020                | B4,       | Nov 30, 2020 - Dec 1, 2020  |         nan | Virtual                                  |   nan |
|  83 | BIODEVICES 2021 | Sep 14, 2020                | B4,       | Feb 11, 2021 - Feb 13, 2021 |         nan | Online Streaming                         |   nan |
|  94 | CCNC 2021       | Jul 10, 2021                | B1,       | Jan 9, 2021 - Jan 12, 2021  |         nan | Las Vegas, USA                           |   nan |
| 102 | ICECCS 2020     | May 29, 2020 (May 22, 2020) | A, B1,    | Oct 28, 2020 - Oct 31, 2020 |         nan | Singapore                                |   nan |
| 106 | ISSA 2020       | May 27, 2020                | C,        | Aug 25, 2020 - Aug 26, 2020 |         nan | Pretoria                                 |   nan |
| 107 | CASON 2020      | May 25, 2020                | B4,       | Oct 19, 2020 - Oct 21, 2020 |         nan | Grand Hotel Palace, Thessaloniki, Greece |   nan |
| 108 | ISSRE 2020      | May 25, 2020 (May 18, 2020) | A, A2,    | Oct 12, 2020 - Oct 15, 2020 |         nan | Coimbra, Portugal                        |   nan |
| 109 | SAS 2020        | May 24, 2020 (May 22, 2020) | A, A2,    | Nov 18, 2020 - Nov 20, 2020 |         nan | Chicago, Illinois, United States         |   nan |
| 110 | ICN 2020        | May 22, 2020 (May 15, 2020) | B1,       | Sep 28, 2020 - Sep 30, 2020 |         nan | Montreal, Canada                         |   nan |
| 116 | SRDS 2020       | May 15, 2020 (May 8, 2020)  | A, A2,    | Sep 21, 2020 - Sep 24, 2020 |         nan | Shanghai, China (or online)              |   nan |
| 119 | SCN  2020       | May 5, 2020                 | B, B2,    | Sep 14, 2020 - Sep 16, 2020 |         nan | Amalfi (SA) - Italy                      |   nan |
| 122 | ICICS 2020      | May 3, 2020                 | B, B, B1, | Aug 24, 2020 - Aug 27, 2020 |         nan | copenhagen, Denmark                      |   nan |
| 124 | CRITIS 2020     | Apr 30, 2020                | C,        | Sep 2, 2020 - Sep 3, 2020   |         nan | Bristol, UK                              |   nan |
| 130 | PST 2020        | Apr 15, 2020                | C, B2,    | Aug 17, 2020 - Aug 19, 2020 |         nan | Toronto, Canada                          |   nan |
| 131 | RAID 2020       | Apr 7, 2020                 | B, A2,    | Oct 14, 2020 - Oct 18, 2020 |         nan | San Sebastian, Spain                     |   nan |
| 132 | KES 2020        | Apr 3, 2020                 | B, B1,    | Sep 16, 2020 - Sep 18, 2020 |         nan | Verona, Italy                            |   nan |
| 133 | QEST 2020       | Apr 3, 2020 (Mar 27, 2020)  | B1,       | Aug 31, 2020 - Sep 3, 2020  |         nan | Vienna, Austria                          |   nan |
| 137 | SECRYPT 2020    | Mar 31, 2020                | B, B4,    | Jul 8, 2020 - Jul 10, 2020  |         nan | Online Streaming                         |   nan |
| 140 | CLOUD S&P 2020  | Mar 25, 2020                | B, B2,    | Jun 22, 2020 - Jun 25, 2020 |         nan | Rome, Italy                              |   nan |
| 152 | S&P 2021        | Mar 5, 2020                 | A, A1,    | May 23, 2021 - May 27, 2021 |         nan | San Francisco, CA                        |   nan |
| 156 | ICCCN 2020      | Mar 2, 2020                 | B1,       | Aug 3, 2020 - Aug 6, 2020   |         nan | Honolulu, Hawaii, USA                    |   nan |
| 157 | DB&IS 2020      | Mar 2, 2020                 | B, B5,    | Jun 16, 2020 - Jun 19, 2020 |         nan | Tallinn, Estonia                         |   nan |
| 163 | DIMVA 2020      | Feb 19, 2020                | C, B1,    | Jun 24, 2020 - Jun 26, 2020 |         nan | Lisbon, Portugal                         |   nan |
| 166 | DASC 2020       | Feb 15, 2020                | C, B3,    | Jun 22, 2020 - Jun 26, 2020 |         nan | Calgary, Canada                          |   nan |
| 186 | SARA 2020       | Jan 15, 2020                | B,        | Mar 4, 2020 - Mar 4, 2020   |         nan | Austin, TX                               |   nan |
| 191 | IFIP SEC 2020   | Jan 5, 2020                 | B,        | May 26, 2020 - May 28, 2020 |         nan | Maribor, Slovenia                        |   nan |
| 197 | FG 2020         | Dec 10, 2019                | C, A1,    | May 18, 2020 - May 22, 2020 |         nan | Argentina                                |   nan |
| 198 | ASIACCS 2020    | Dec 10, 2019                | B1,       | Jun 1, 2020 - Jun 5, 2020   |         nan | Taipei, Taiwan                           |   nan |
+-----+-----------------+-----------------------------+-----------+-----------------------------+-------------+------------------------------------------+-------+

